PrompTHis: Visualizing the Process and Influence of Prompt Editing during Text-to-Image Creation

Generative text-to-image models, which allow users to create appealing images through a text prompt, have seen a dramatic increase in popularity in recent years. However, most users have a limited understanding of how such models work and it often requires many trials and errors to achieve satisfactory results. The prompt history contains a wealth of information that could provide users with insights into what have been explored and how the prompt changes impact the output image, yet little research attention has been paid to the visual analysis of such process to support users. We propose the Image Variant Graph, a novel visual representation designed to support comparing prompt-image pairs and exploring the editing history. The Image Variant Graph models prompt differences as edges between corresponding images and presents the distances between images through projection. Based on the graph, we developed the PrompTHis system through co-design with artists. Besides Image Variant Graph, PrompTHis also incorporates a detailed prompt-image history and a navigation mini-map. Based on the review and analysis of the prompting history, users can better understand the impact of prompt changes and have a more effective control of image generation. A quantitative user study with eleven amateur participants and qualitative interviews with five professionals and one amateur user were conducted to evaluate the effectiveness of PrompTHis. The results demonstrate PrompTHis can help users review the prompt history, make sense of the model, and plan their creative process.

==> abstract.txt <==
Text-to-image models have prevailed in recent years, which allow users to generate appealing images through a text prompt. However, it often requires trial and error on editing prompts to achieve satisfactory results. The prompt edit history contains a wealth of information that could provide insights into where users have explored and cues for the next steps, yet little research attention has been paid to the visual illumination of the multimodal prompting process. We propose the image variant graph, a novel visual design aiming to support comparing prompt-image pairs and exploring the editing history. The image variant graph models prompt differences as edges between corresponding images and presents the distances between images through projection. Based on the graph, the Prompt-Edit Vis system also incorporates a detailed history box, a prompt thumbnail, and an intelligent input panel, allowing users to browse and analyze the editing history during the creative process. Two usage scenarios and a user study demonstrate the helpfulness of Prompt-Edit Vis in assisting users to iterate their prompts in a more strategic manner.

